Visual search over billions of aerial and satellite images

We present a system for performing visual search over billions of aerial and satellite images. The purpose of visual search is to find images that are visually similar to a query image. We define visual similarity using 512 abstract visual features generated by a convolutional neural network that has been trained on aerial and satellite imagery. The features are converted to binary values to reduce data and compute requirements. We employ a hash-based search using Bigtable, a scalable database service from Google Cloud. Searching the continental United States at 1-meter pixel resolution, corresponding to approximately 2 billion images, takes approximately 0.1 seconds. This system enables real-time visual search over the surface of the earth, and an interactive demo is available at https://search.descarteslabs.com.

==> README.txt <==
This is a submission to Computer Vision and Understanding, specifically for the Special Issue on “Computer Vision for Remote Sensing”, also known as "VSI:RSensing".


==> highlights.txt <==
• We present a system for visual search over billions of aerial and satellite images.

• Visual similarity is defined using binary features from a convolutional neural network.

• A hash-based method searches 2 billion images in 0.1 seconds.
 
• A browser-based user interface enables interactive search over the earth's surface.


==> interests.txt <==
Declarations of interest: none

==> keywords.txt <==
remote sensing; satellite imagery; aerial imagery; visual search; computer vision; machine learning
